DAC: Detector-Agnostic Spatial Covariances for Deep Local Features

Current deep visual local feature detectors do not model the spatial uncertainty of detected features, producing suboptimal results in downstream applications. In this work, we propose two post-hoc covariance estimates that can be plugged into any pretrained deep feature detector: a simple, isotropic covariance estimate that uses the predicted score at a given pixel location, and a full covariance estimate via the local structure tensor of the learned score maps. Both methods are easy to implement and can be applied to any deep feature detector. We show that these covariances are directly related to errors in feature matching, leading to improvements in downstream tasks, including solving the perspective-n-point problem and motion-only bundle adjustment. Code is available at https://github.com/javrtg/DAC

==> figures/hpatches/d2net_mean_MMA_cm.pdf_tex <==
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{338.01422941bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.68020017)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.15633559,0.04639918){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{figures/hpatches/d2net_mean_MMA_cm.pdf}}c
    \put(0.24449162,0.04639918){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.33264757,0.04639918){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.42080352,0.04639918){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.50895958,0.04639918){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.59711555,0.04639918){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.6852716,0.04639918){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.77342755,0.04639918){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.86158359,0.04639918){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}9\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.9403326,0.04639918){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}10\end{tabular}}}}%
    \put(0.56250951,0.00595158){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Uncertainty level\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.03949127,0.10779024){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.42\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.03949127,0.63315369){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.71\end{tabular}}}}%
    \put(0.02150947,0.38314704){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}mean MMA\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.21068878,0.20916045){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}D2Net\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.23553518,0.16575436){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Full\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{figures/hpatches/d2net_mean_MMA_cm.pdf}}%
    \put(0.23553518,0.12234828){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Isotropic\end{tabular}}}}%
  \end{picture}%
\endgroup%

